Bulk-synchronous pseudo-streaming algorithms for many-core accelerators

The bulk-synchronous parallel (BSP) model provides a framework for writing parallel programs with predictable performance. In this paper we extend the BSP model to support what we will call pseudo-streaming algorithms for accelerators. We also generalize the BSP cost function to these algorithms, so that it is possible to predict the running time for programs targeting many-core accelerators and to identify possible bottlenecks. Several examples of algorithms within this new framework will be explored. We extend the BSPlib standard by proposing a small number of new BSP primitives to create and use streams in a portable way. We will introduce a software library called Epiphany BSP that implements these ideas for the Parallella development board. Finally we will give experimental results for pseudo-streaming algorithms on the Parallella platform.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty



==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> tikz/stripsandwindows.tikz <==
\begin{figure}
\centering
\begin{tikzpicture}
\tikzstyle{block}=[opacity=1.0]

\draw[] (0,0) rectangle (4, 4);
\fill[block, fill=red] (0,0) rectangle (1, 2);
\fill[block, fill=blue] (0,2) rectangle (1, 3);
\fill[block, fill=red] (0,3) rectangle (1, 4);
\fill[block, fill=red] (4.5,3) rectangle (5.0, 4);
\fill[block, fill=blue] (-1.5,2) rectangle (-1.0, 3);

\draw[] (4.5,0) rectangle (5.0, 4);
\draw[] (-1.5,0) rectangle (-1.0, 4);

\draw[->, thick] (0.5, 2) -- (0.5, 0.6);
\draw[->, thick] (0.5, 0.4) to[out=20] (1.5, 3.5);

\node at (-1.25, -0.5) {$\vec{u}$};
\node at (-0.5, -0.5) {$=$};
\node at (2, -0.5) {$A$};
\node at (4.75, -0.5) {$\vec{v}$};

\end{tikzpicture}
\caption{Strips and windows in our streaming SpMV algorithm. We split the matrix $A$ into a number of vertical strips. Here we depict the first strip and the corresponding part of $\vec{v}$ in red. Within this strip we consider windows; these windows and the corresponding part of $\vec{u}$ are depicted in blue. We choose the windows to start at the top, and move down until we have considered the entire strip.}
\label{fig:stripsandwindows}
\end{figure}



